The present-day gas content of simulated field dwarf galaxies

We examine the gas content of field dwarf galaxies in a high-resolution cosmological simulation. In agreement with previous work, we find that galaxies inhabiting dark matter haloes with mass below a critical value, $M_{200} \lesssim M_{\rm crit} \approx 5\times 10^{9} \ M_{\odot}$, are quiescent at the present day. The gas content of these galaxies is thus insensitive to feedback from evolving stars. Almost half of these quiescent systems today have gas masses much smaller than that expected for their mass. We find that gas-deficient galaxies originate from 1) past interactions with massive hosts, in which a dwarf loses gas and dark matter via tidal and ram-pressure forces; and 2) from hydrodynamic interactions with the gaseous filaments and sheets of the cosmic web, in which a dwarf loses gas via ram-pressure. We refer to these systems as ``flybys'' and ``COSWEBs''. Flybys locate in high-density regions, tracing the location of the most massive galaxies in the simulation. In contrast, COSWEBs are dispersed throughout the volume and trace the cosmic web. For sub-critical systems, $M_{200} < M_{\rm crit}$, the fraction of COSWEB galaxies can be as high as $35 \%$, and much higher for flybys, which make up 100 per cent of the galaxies with $M_{200}<3\times 10^8 \ \rm M_{\odot}$. The deficit of gas caused by these mechanisms may preclude the detection of a large fraction of field dwarfs in future HI surveys. For galaxies inhabiting halos with mass $M_{200} > M_{\rm crit}$, we find that cosmic web stripping, on average, shuts down star formation in more than $70\%$ of the affected systems.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
